People on Drugs: Credibility of User Statements in Health Communities

Online health communities are a valuable source of information for patients and physicians. However, such user-generated resources are often plagued by inaccuracies and misinformation. In this work we propose a method for automatically establishing the credibility of user-generated medical statements and the trustworthiness of their authors by exploiting linguistic cues and distant supervision from expert sources. To this end we introduce a probabilistic graphical model that jointly learns user trustworthiness, statement credibility, and language objectivity. We apply this methodology to the task of extracting rare or unknown side-effects of medical drugs --- this being one of the problems where large scale non-expert data has the potential to complement expert medical knowledge. We show that our method can reliably extract side-effects and filter out false statements, while identifying trustworthy users that are likely to contribute valuable medical information.

==> dataset-readme.txt <==

Files : 

---------------------

1. Author-Drug-Docs.out (15,000 authors, 837 drug families with 2172 drugs, 6,20,510 docs)

-- author-id (tab) drug (tab) doc-id-list 
-- 20041	mersyndol	[180917, 84869, 428058, 428080]

---------------------

2. Author-Details.out

-- author-id (tab) gender (tab) location (tab) #posts (tab) membership-type (tab) #questions (tab) #replies (tab) #thanks
-- 130	female	Birmingham, AL	12921	Facilitator	114	8154	817

---------------------

3. Author-Doc-Review.out (2.8 million posts of 15,000 authors in 6,20,510 docs)

-- author-id (tab#tab) doc-id (tab#tab) posting-sentence-delimited-by-# 
-- 110550	#	118288	#	Hello everyone, hope all is as well as can be. # I was dx'd 1-20-06 with MS. Starting testing less than 2 months ago....

---------------------

4. Author-Doc-Symptoms.out (2.8 million posts of 15,000 authors in 6,20,510 docs)


-- author-id (tab#tab) doc-id (tab#tab) symptoms-sentence-delimited-by-$ 
-- 3	#	10022	#	crap:body substance	$	neg:waste:disease or syndrome	neg:money:idea or concept	$	ill:sign or symptom	weeks:temporal concept	$

additional comment : UMLS is used to extract biomedical concept and terms in each sentence of the post. The extractions from individual sentences are delimited by $. Each extraction is of the form "word-detected:UMLS-category". Presence of negation (no, not, neither, nor) before any concept, within a window of 5, is indicated by the concept being prefix-ed by "neg:"

---------------------

5. Expert-Drug-SideEffects.out (837 drug families with 2172 drugs)

-- drug family (tab#tab) SideEffect-Category (tab#tab) Side-Effect-List  (tab#tab) UMLS-Concept-Mapping-Each-Item-delimited-by-$
-- amlodipine, norvasc	#	Less Common	#	[Difficult or labored breathing, dizziness, ...]	#	[difficult:Qualitative Concept	labored:Occupational Activity	breathing:Organism Function	$ dizziness:Sign or Symptom ...]


additional comment : SideEffect Category can be "More Common, Less Common, Rare, Unknown and Overdose". These are extracted from the MayoClinic portal. 

---------------------

6. Specific Drug Side Effects used in Experimentation for 6 drugs


-- Author-Xanax-SideEffects.out (Drugs = alprazolam, niravam, xanax ; Authors =  2785 ; Posts =  21,112)
-- Author-Ibuprofen-SideEffects.out (Drugs = ibuprofen, advil, genpril, motrin, midol, nuprin ; Authors = 5657 ; Posts = 15,573)
-- Author-Prilosec-SideEffects.out (Drugs = omeprazole, prilosec ; Authors = 1061 ; Posts = 3884)
-- Author-Metformin-SideEffects.out (Drugs = metformin, glucophage, glumetza, sulfonylurea ; Authors = 779 ; Posts = 3562)
-- Author-Tirosint-SideEffects.out (Drugs = levothyroxine, tirosint ; Authors = 432 ; Posts = 2393)
-- Author-Flagyl-SideEffects.out (Drugs = metronidazole, flagyl ; Authors = 492 ; Posts = 1559)

-- Each file is of the form
   -- author-id (tab#tab) doc-id (tab#tab) symptom-list-with-frequency-in-post 
   -- 17483	#	426006	#	{change=2, pain	low	leg=2, pain=11, pain	surgery=1, pain	tenderness	upp	abdoman	stomach=3, back	pain	severe=2, hear=2, upp	stomach	pain=2, heal=1, nausea=2, back	leg	pain=1, false	sense	well-be=2, feel=7, think=3, pain	hairy	area=1, anxiety=1, speak=1, problem=2, sleep=2, depression=1, gas=3, stomach	pain	severe=2, tenderness	stomach	area=2, severe	nausea=3, stomach	pain	gas=1, attack=2, muscle	ach	pain=1, stomach	pain	severe	nausea	vomit=2, thing=1}

additional comment : each symptom is a frequent-gapped-n-gram (max n = 5) that overlaps with any expert-given side-effect (for any drug) with similarity score greater than a threshold 
---------------------


